Very deep spectroscopy of the bright Saturn Nebula NGC 7009 -- I. Observations and plasma diagnostics

We present very deep CCD spectrum of the bright, medium-excitation planetary nebula NGC 7009, with a wavelength coverage from 3040 to 11000 A. Traditional emission line identification is carried out to identify all the emission features in the spectra, based on the available laboratory atomic transition data. Since the spectra are of medium resolution, we use multi-Gaussian line profile fitting to deblend faint blended lines, most of which are optical recombination lines (ORLs) emitted by singly ionized ions of abundant second-row elements such as C, N, O and Ne. Computer-aided emission-line identification, using the code EMILI developed by Sharpee et al., is then employed to further identify all the emission lines thus obtained. In total about 1200 emission features are identified, with the faintest ones down to fluxes 10^{-4} of H_beta. The flux errors for all emission lines, estimated from multi-Gaussian fitting, are presented. Plots of the whole optical spectrum, identified emission lines labeled, are presented along with the results of multi-Gaussian fits. Plasma diagnostics using optical forbidden line ratios are carried out. Also derived are electron temperatures and densities from the H I, He I and He II recombination spectrum.

==> readme.txt <==
In this directory:

The file "ngc7009_2011_manuscript.tex" is the full text manuscript.

All Encapsulated PostScript files named "figure**.eps" are the figures used in
the manuscript. These EPS figures are named according to the orders of their
appearance in the manuscript: e.g., "figure01.eps" is Fig.1 in the paper, ...

"mn2e.bst" and "mn2e.cls" are used to compile the latex file
"ngc7009_2010_spectra.tex". "natbib.sty" is also included here.
The latex file "ngc7009_2010_spectra.tex" can be compiled using the two 
commands: "latex" and "dvipdf".

"NGC7009_lines.pdf" is the complete line list (Table 7 in the manuscript) 
which will be published in electronic form only.

"NGC7009_spectra.pdf" is the optical spectrum of NGC 7009 (Figure 16 in the
manuscript) which will also be published in electronic form only.

"NGC7009_lines.tex" and "NGC7009_lines.tex" are the latex files used to 
generate their PDF files.

